High-Performance Ptychographic Reconstruction with Federated Facilities

Beamlines at synchrotron light source facilities are powerful scientific instruments used to image samples and observe phenomena at high spatial and temporal resolutions. Typically, these facilities are equipped only with modest compute resources for the analysis of generated experimental datasets. However, high data rate experiments can easily generate data in volumes that take days (or even weeks) to process on those local resources. To address this challenge, we present a system that unifies leadership computing and experimental facilities by enabling the automated establishment of data analysis pipelines that extend from edge data acquisition systems at synchrotron beamlines to remote computing facilities; under the covers, our system uses Globus Auth authentication to minimize user interaction, funcX to run user-defined functions on supercomputers, and Globus Flows to define and execute workflows. We describe the application of this system to ptychography, an ultra-high-resolution coherent diffraction imaging technique that can produce 100s of gigabytes to terabytes in a single experiment. When deployed on the DGX A100 ThetaGPU cluster at the Argonne Leadership Computing Facility and a microscopy beamline at the Advanced Photon Source, our system performs analysis as an experiment progresses to provide timely feedback.

==> AUTHORS.txt <==
Authors and email addresses:
*Tekin Bicer: tbicer@anl.gov
Xiaodong Yu: xyu@anl.gov
Daniel J. Ching: dching@anl.gov 
Ryan Chard: rchard@anl.gov
Mathew J. Cherukara: mcherukara@anl.gov
Bogdan Nicolae: bnicolae@anl.gov
Rajkumar Kettimuthu: kettimuthu@anl.gov
Ian T. Foster: foster@anl.gov

Authors and ORCID IDs:
*Tekin Bicer: 0000-0002-8428-5159
Daniel J. Ching: 0000-0003-3992-190X
Ryan Chard: 0000-0002-6781-7432
Mathew J. Cherukara: 0000-0002-1475-6998
Bogdan Nicolae: 0000-0002-0661-7509


* Corresponding author

